Resolving the Double Near-Far Problem via Wireless Powered Pinching-Antenna Networks

This letter introduces a novel wireless powered communication system, referred to as a wireless powered pinching-antenna network (WPPAN), utilizing a single waveguide with pinching antennas to address the double near-far problem inherent in wireless powered networks. In the proposed WPPAN, users harvest energy from spatially distributed pinching antennas in the downlink and use the collected power to transmit messages in the uplink. Furthermore, to manage the combinatorial complexity associated with activating the pinching antennas, we propose three approaches of varying complexity to simplify the original resource allocation problem and then solve it efficiently using convex optimization methods. Simulation results confirm that the proposed WPPAN system effectively mitigates the double near-far problem by providing antenna resources closer to the users, thereby enhancing both downlink energy harvesting and uplink data transmission.

==> Final2/bench_vsP0.dat <==
10 5.36309668269619e-05
12 7.81004056524883e-05
14 0.000132667869994693
16 0.000186494605145842
18 0.000300819541004751
20 0.000479610973108624
22 0.000799815762787445
24 0.00134728815251889
26 0.00191803133167064
28 0.003
30 0.004
32 0.006
34 0.0084
36 0.0125
38 0.016
40 0.0215


==> Final2/bench_vsUsers.dat <==
1 0.085
2 0.04
3 0.0215
4 0.016
5 0.01
6 0.008
7 0.0074
8 0.0068
9 0.0057
10 0.004


==> Final2/bench_vsUsers_n10_50reps.dat <==
1 0.2
2 0.1
3 0.05
4 0.032
5 0.02
6 0.017
7 0.015
8 0.012
9 0.0105
10 0.0099


==> Final2/greedy_vsP0_loss0.dat <==
10 4.80297484173235e-05
12 7.74090087446425e-05
14 0.000123600971200736
16 0.000196110640934707
18 0.000309994502297526
20 0.000488285376377817
22 0.000766614226319588
24 0.00119950563192681
26 0.00186960749203628
28 0.00290087498480306
30 0.00447671090083971
32 0.00686393038407013
34 0.0104429427908872
36 0.0157426539894733
38 0.0234773300439392
40 0.0345780511542762


==> Final2/greedy_vsP0_loss001.dat <==
10 4.7575903784799e-05
12 7.66665538924214e-05
14 0.000122454012304033
16 0.000194304948256481
18 0.000307173340912981
20 0.000483865522953082
22 0.000759725718322007
24 0.00118880844624292
26 0.00185308901140047
28 0.00287552492030577
30 0.0044381028631265
32 0.00680572200910795
34 0.0103561068365576
36 0.0156148489048284
38 0.0232920958551569
40 0.0343143217433676


==> Final2/greedy_vsP0_loss01.dat <==
10 4.35605723635557e-05
12 7.04307424412461e-05
14 0.000112598393316295
16 0.000178893181319053
18 0.000283007266518292
20 0.000446052886717003
22 0.000700772332146092
24 0.00109726198568078
26 0.00171165376458757
28 0.0026583862512507
30 0.00410728328732837
32 0.00630632708955423
34 0.00961064399938889
36 0.0145166617318587
38 0.0216989262534492
40 0.0320435134223812


==> Final2/greedy_vsUsers_loss0.dat <==
1 0.101527332929288
2 0.0478456855510246
3 0.0345780511542762
4 0.027287524339046
5 0.0231258121076714
6 0.0203797884936697
7 0.018378498598393
8 0.017123086508753
9 0.0159101961369775
10 0.0149600803330594


==> Final2/greedy_vsUsers_loss0_n10.dat <==
1 0.237215911327791
2 0.115813148788854
3 0.0813415946237774
4 0.0638388937606982
5 0.0537157034271842
6 0.0477796276005753
7 0.0424814924785892
8 0.0389084694318253
9 0.0360557168581457
10 0.0338069954403028


==> Final2/naive_vsP0_loss0.dat <==
10 2.58859833386411e-05
12 4.22984710346367e-05
14 6.83283507462618e-05
16 0.000109251491237692
18 0.000173489857297391
20 0.000274541299602989
22 0.000433008500451771
24 0.000680852427250501
26 0.00106717482987867
28 0.00166678561138969
30 0.00259252810728112
32 0.00401246655133702
34 0.00617305382047972
36 0.00942901544593312
38 0.0142788850542162
40 0.0214042320125612


==> Final2/naive_vsP0_loss001.dat <==
10 2.56136303932871e-05
12 4.18563515300079e-05
14 6.76501866902566e-05
16 0.000108194952117006
18 0.000171832283702567
20 0.000271927817598395
22 0.000428917076547742
24 0.000674467563896748
26 0.00105724623200796
28 0.00165143109117838
30 0.00256891925779707
32 0.00397642411379984
34 0.00611851890012935
36 0.00934733257772989
38 0.0141581659399538
40 0.0212283620880003


==> Final2/naive_vsP0_loss01.dat <==
10 2.33457534696295e-05
12 3.83027877295163e-05
14 6.19989478564381e-05
16 9.93026196347698e-05
18 0.000157939003096306
20 0.000250061376597186
22 0.000394682025444905
24 0.000621015700111891
26 0.000974107162458238
28 0.00152270657587271
30 0.00237078293296961
32 0.00367360901578784
34 0.00565971931668434
36 0.00865942247791194
38 0.0131394047941774
40 0.019741661555298


==> Final2/naive_vsUsers_loss0.dat <==
1 0.058239497916843
2 0.0279428555388156
3 0.019741661555298
4 0.0162635359935507
5 0.0141623118073496
6 0.0126705188449738
7 0.0112930946170763
8 0.0106891540759662
9 0.00993349043412337
10 0.00947854897747374


==> Final2/naive_vsUsers_loss0_n10.dat <==
1 0.0788699260825013
2 0.0388088035443752
3 0.0291148664070054
4 0.0237084127881571
5 0.0201480444100192
6 0.018156337720086
7 0.0164453435832152
8 0.0153128074577011
9 0.0146186342693606
10 0.0136789111354192


==> Final2/search_vsP0_loss0.dat <==
10 4.56751469985852e-05
12 7.58290905058484e-05
14 0.000123507483918846
16 0.000198511280026778
18 0.000316186787117627
20 0.000500430112979515
22 0.000788022024663528
24 0.00123529497092614
26 0.00192746433809398
28 0.00299230910591103
30 0.00461864433343109
32 0.00708098528644413
34 0.0107703191722049
36 0.0162297285549005
38 0.0241909992712508
40 0.0356064593376537


==> Final2/search_vsP0_loss001.dat <==
10 4.52057563624442e-05
12 7.50841172144147e-05
14 0.000122323295447732
16 0.000196646307424534
18 0.000313264161008271
20 0.000495853668049218
22 0.000780903016816482
24 0.0012242400809516
26 0.00191040186828412
28 0.00296614158771944
30 0.00457883138152485
32 0.00702099790819753
34 0.0106809510445162
36 0.0160982998897257
38 0.0240009080710327
40 0.0353361369608927


==> Final2/search_vsP0_loss01.dat <==
10 4.11326909763176e-05
12 6.8640616858235e-05
14 0.000112175097715523
16 0.000180716969376669
18 0.000288292558844385
20 0.000456772657487167
22 0.000719990594924532
24 0.00112967345809865
26 0.00176435982425111
28 0.0027420465668482
30 0.00423764533756376
32 0.00650632819151865
34 0.00991324892096038
36 0.0149682261241593
38 0.0223629407487549
40 0.0330039586120369


==> Final2/search_vsUsers_loss0.dat <==
1 0.101525019164665
2 0.0489548956244816
3 0.0356064593376537
4 0.0281524506230487
5 0.0238861283073652
6 0.0210839804786978
7 0.0190002454698882
8 0.0176705214530616
9 0.0164267236457896
10 0.0154270346073212


==> Final2/search_vsUsers_loss0_n10.dat <==
1 0.233600505456996
2 0.123119557982611
3 0.0883219875814726
4 0.0719275025405447
5 0.0609585392926479
6 0.0539897602143009
7 0.0498349276510969
8 0.0426551297897248
9 0.0404313524413606
10 0.0367512607858361

